Space-time formulation, discretization, and computations for phase-field fracture optimal control problems

The purpose of this work is the development of space-time discretization schemes for phase-field optimal control problems. First, a time discretization of the forward problem is derived using a discontinuous Galerkin formulation. Here, a challenge is to include regularization termsand the crack irreversibility constraint. The optimal control setting is formulated by means of the Lagrangian approach from which the primal part, adjoint, tangent and adjoint Hessian are derived. Herein the overall Newton algorithm is based on a reduced approach by eliminating the state constraint. From the low-order discontinuous Galerkin discretization, adjoint time-stepping schemes are finally obtained. Our algorithmic developments are substantiated and illustrated with some numerical experiments.

==> Figures/Test_1/Kraft.txt <==
#x		q(x,y=1)
0.0000000	745.27
0.0156250	770.75
0.0312500	796.58
0.0468750	822.16
0.0625000	847.68
0.0781250	873.05
0.0937500	898.30
0.1093750	923.46
0.1250000	948.55
0.1406250	973.62
0.1562500	998.71
0.1718750	1023.85
0.1875000	1049.09
0.2031250	1074.45
0.2187500	1099.97
0.2343750	1125.67
0.2500000	1151.57
0.2656250	1177.69
0.2812500	1204.04
0.2968750	1230.60
0.3125000	1257.39
0.3281250	1284.39
0.3437500	1311.57
0.3593750	1338.94
0.3750000	1366.46
0.3906250	1394.11
0.4062500	1421.88
0.4218750	1449.73
0.4375000	1477.65
0.4531250	1505.63
0.4687500	1533.64
0.4843750	1561.67
0.5000000	1589.72
0.5156250	1617.77
0.5312500	1645.81
0.5468750	1673.84
0.5625000	1701.86
0.5781250	1729.86
0.5937500	1757.84
0.6093750	1785.79
0.6250000	1813.71
0.6406250	1841.61
0.6562500	1869.47
0.6718750	1897.29
0.6875000	1925.07
0.7031250	1952.82
0.7187500	1980.52
0.7343750	2008.18
0.7500000	2035.80
0.7656250	2063.37
0.7812500	2090.90
0.7968750	2118.39
0.8125000	2145.85
0.8281250	2173.26
0.8437500	2200.65
0.8593750	2228.00
0.8750000	2255.33
0.8906250	2282.63
0.9062500	2309.92
0.9218750	2337.19
0.9375000	2364.45
0.9531250	2391.70
0.9687500	2418.95
0.9843750	2446.30
1.0000000	2473.36


==> Figures/Test_2/Kraft.txt <==
#x		q(x,y=1)
0			7810.94000000000
0.00781000000000000	7773.38000000000
0.0156300000000000	7735.29000000000
0.0234400000000000	7697.60000000000
0.0312500000000000	7660.02000000000
0.0390600000000000	7622.75000000000
0.0468800000000000	7585.87000000000
0.0546900000000000	7549.43000000000
0.0625000000000000	7513.47000000000
0.0703100000000000	7478
0.0781300000000000	7443.02000000000
0.0859400000000000	7408.52000000000
0.0937500000000000	7374.49000000000
0.101560000000000	7340.89000000000
0.109380000000000	7307.69000000000
0.117190000000000	7274.85000000000
0.125000000000000	7242.33000000000
0.132810000000000	7210.07000000000
0.140630000000000	7178.04000000000
0.148440000000000	7146.16000000000
0.156250000000000	7114.39000000000
0.164060000000000	7082.68000000000
0.171880000000000	7050.96000000000
0.179690000000000	7019.17000000000
0.187500000000000	6987.26000000000
0.195310000000000	6955.17000000000
0.203130000000000	6922.84000000000
0.210940000000000	6890.20000000000
0.218750000000000	6857.22000000000
0.226560000000000	6823.82000000000
0.234380000000000	6789.95000000000
0.242190000000000	6755.57000000000
0.250000000000000	6720.62000000000
0.257810000000000	6685.05000000000
0.265630000000000	6648.82000000000
0.273440000000000	6611.89000000000
0.281250000000000	6574.22000000000
0.289060000000000	6535.77000000000
0.296880000000000	6496.50000000000
0.304690000000000	6456.39000000000
0.312500000000000	6415.42000000000
0.320310000000000	6373.55000000000
0.328130000000000	6330.78000000000
0.335940000000000	6287.09000000000
0.343750000000000	6242.47000000000
0.351560000000000	6196.91000000000
0.359380000000000	6150.42000000000
0.367190000000000	6102.98000000000
0.375000000000000	6054.62000000000
0.382810000000000	6005.33000000000
0.390630000000000	5955.13000000000
0.398440000000000	5904.04000000000
0.406250000000000	5852.08000000000
0.414060000000000	5799.26000000000
0.421880000000000	5745.63000000000
0.429690000000000	5691.19000000000
0.437500000000000	5635.99000000000
0.445310000000000	5580.06000000000
0.453130000000000	5523.43000000000
0.460940000000000	5466.15000000000
0.468750000000000	5408.24000000000
0.476560000000000	5349.76000000000
0.484380000000000	5290.74000000000
0.492190000000000	5231.23000000000
0.500000000000000	5171.26000000000
0.507810000000000	5110.90000000000
0.515630000000000	5050.17000000000
0.523440000000000	4989.13000000000
0.531250000000000	4927.83000000000
0.539060000000000	4866.30000000000
0.546880000000000	4804.60000000000
0.554690000000000	4742.76000000000
0.562500000000000	4680.85000000000
0.570310000000000	4618.89000000000
0.578130000000000	4556.93000000000
0.585940000000000	4495.02000000000
0.593750000000000	4433.20000000000
0.601560000000000	4371.51000000000
0.609380000000000	4309.98000000000
0.617190000000000	4248.65000000000
0.625000000000000	4187.57000000000
0.632810000000000	4126.76000000000
0.640630000000000	4066.25000000000
0.648440000000000	4006.08000000000
0.656250000000000	3946.27000000000
0.664060000000000	3886.85000000000
0.671880000000000	3827.83000000000
0.679690000000000	3769.25000000000
0.687500000000000	3711.11000000000
0.695310000000000	3653.42000000000
0.703130000000000	3596.21000000000
0.710940000000000	3539.48000000000
0.718750000000000	3483.22000000000
0.726560000000000	3427.46000000000
0.734380000000000	3372.17000000000
0.742190000000000	3317.37000000000
0.750000000000000	3263.03000000000
0.757810000000000	3209.16000000000
0.765630000000000	3155.74000000000
0.773440000000000	3102.75000000000
0.781250000000000	3050.17000000000
0.789060000000000	2997.98000000000
0.796880000000000	2946.16000000000
0.804690000000000	2894.69000000000
0.812500000000000	2843.53000000000
0.820310000000000	2792.66000000000
0.828130000000000	2742.05000000000
0.835940000000000	2691.65000000000
0.843750000000000	2641.45000000000
0.851560000000000	2591.41000000000
0.859380000000000	2541.49000000000
0.867190000000000	2491.66000000000
0.875000000000000	2441.89000000000
0.882810000000000	2392.13000000000
0.890630000000000	2342.37000000000
0.898440000000000	2292.57000000000
0.906250000000000	2242.70000000000
0.914060000000000	2192.73000000000
0.921880000000000	2142.64000000000
0.929690000000000	2092.42000000000
0.937500000000000	2042.03000000000
0.945310000000000	1991.48000000000
0.953130000000000	1940.76000000000
0.960940000000000	1889.87000000000
0.968750000000000	1838.82000000000
0.976560000000000	1787.62000000000
0.984380000000000	1736.33000000000
0.992190000000000	1684.97000000000
1			1633.63000000000

